6G Mobile-Edge Empowered Metaverse: Requirements, Technologies, Challenges and Research Directions

The Metaverse has emerged as the successor of the conventional mobile internet to change people's lifestyles. It has strict visual and physical requirements to ensure an immersive experience (i.e., high visual quality, low motion-to-photon latency, and real-time tactile and control experience). However, the current technologies fall short to satisfy these requirements. Mobile edge computing (MEC) has been indispensable to enable low latency and powerful computing. Moreover, the sixth generation (6G) networks promise to provide end users with seamless communications. In this paper, we explore and demonstrate the synergistic relationship between 6G and mobile-edge technologies in empowering the Metaverse with ubiquitous communications and computation. This includes the usage of heterogeneous radios, intelligent reflecting surfaces (IRS), non-orthogonal multiple access (NOMA), and digital twins (DTs) - assisted MEC. We also discuss emerging communication paradigms (i.e., semantic communication, holographic-type communication, and haptic communication) to further satisfy the demand for human-type communications and fulfill user preferences and immersive experiences in the Metaverse.

==> notes.txt <==
2023/05/18-------------
Reviewer: 2Comments to the Author
The authors improved the paper in revision and the concept is more clear and easy to read.
The challenges and future research directions need to be more elaborated. 

Reviewer: 1Comments to the Author
The reason for the 99.999% reliability and the three characteristics of QoS/E was not considered for modification. Some descriptions seem to be available solutions for 5G, if not 6G. In particular, it is understandable in the case of surgery presented as an example of haptic presented as a major feature, but it is difficult to understand that 6G-based steering wheel tactile sensation must be provided to drive when there are alternatives such as autonomous driving.

Reviewer: 4Comments to the Author 
The paper discusses mobile edge computing to support metaverse for 6G with research challenges and future directions. Overall, the topic is timely and important. However, the paper suffers some critical issues and the reviewers cannot recommend this paper for acceptance.

The introduction of physical wireless technologies like RIS, THz, NOMA is quite disconnected to the context of MEC. It is not really clear how these physical technologies can really support MEC.

The next critical issue is the digital/twin and metaverse with very high QoS requirements like latency and reliability. This important issue has not been well discussed in the paper.

The numerical result, Fig. 3, is not appropriate in the context of digital twin and metaverse. Energy efficiency is not suitable performance metric to reflect metaverse or digital twin. That should be latency.

In addition, there is no discussion on design of digital twin and metaverse. How will MEC can really contribute to the setup of digital twin/metaverse? All these important aspects are missing.

Overall, this is just another paper in MEC and the title is quite vague by adding the concept of metaverse. This paper looks like a communications paper without the real connection with metaverse domain.





25th/Aug/2022---------------------------------------------------------------
JIADONG notes:
Network: Cloud <--> Edge Server <--> Users' devices
Ideas:
1. Why DT-MEC: With the help of the DT, the overall condition of the network can be observed. Thus, the overall system's resources can be optimally allocated based on the reinforcement learning algorithm and the historical data. Moreover, what we would like to optimize is the user's QoE.

2. Fairness QoE: There are both PC users and Headset users. Specially, the PC users can have sufficient computation ability to rendering. However, the headset can not render locally. Thus, with different characteristic of these end devices (computation ability, display requirements), it's necessary to further define a fairness QoE as the objective with the help of the DT-HetMEC.
3. MEC structure: Center cloud, multiple edge servers, multiple users. Different users at the same cluster can communicate with the same edge server. Users can communicate with the edge server through mmWave communication links.
4.DT-MEC: DT-MEC will be stored at the edge servers.


AHMAD updates:
1. The MEC DT can emulate real-world network connectivity, capacity and conditions, based on historic data and previous network state s(t-1). DT helps to predict the required communication capacity (power and bandwidth) to ensure high QoE to the metaverse users. Using RL, the system's resources can be optimally allocated to improve the users' experience while ensuring fair distribution of the communication resources.

2. Fairness QoE: 
Using the DT of each user, Du (t), the system estimates the computing and rendering capacity of the user's device. Besides, using RL, the system predicts the latency and video quality when offloading to MEC server and cloud server. Accordingly, it decides whether to offload to the remote servers(MEC or cloud) or render locally. It also decides the communication resources to assign to each user considering fairness QoE (fair distribution of bandwidth and power), to avoid for instance bandwidth starvation where some users end up having no communication resources assigned to them. 

3. The metaverse system's structure: Central cloud, multiple edge servers, and multiple metaverse users. The users commnuicate with the MEC server in their communication range. With the pervasive deployment of mmwave-based 5G coverage, and the 5G modules, the metaverse users can communicate with the MEC server through mmWave communication links. Our system adapts the capacity of the MEC-to-user communication links to ensure high QoE (higher video quality, lower latency), and thus high immersive experience.   

4.DT-MEC: DT-MEC is maintained in each MEC server as well as in the cloud.

5. to be fixed:
Currently, VR headsets have GPUs and can do rendering locally, such Oculus Quest 2
However, rendering depletes the power quickly which requires frequent charging
- The user preferences would determines to offload or not, as some users don't like to charge frequently 
They would like to use power saving mode, and therefore they offload the rendering to remote servers to save power
- Even when the metaverse user, uses a laptop with low battery and in saving mode, it would be convenient to offload the rendering
- The device's battery mode can be added to the DTu

Interesting and practicle article:
https://www.gsma.com/futurenetworks/wiki/cloud-ar-vr-whitepaper/

26th/Aug/2022---------------------------------------------------------------
JIADONG notes:

Update:
-Define the battery and power consumption at the ED. (Rendering, uplink communication, screen displacement.) 

Communication Part:
Conventionally, based on our previous work and traditional MEC work in communication community, the only considered link is simple uplink (user offloads tasks to edge servers) and all research omitted the feedback/results from edge server (by assuming the time latency is very very small). However, in this work, we are trying to consider both directions (download and feedback). Therefore, we need more specific definitions on both links for wireless communications. Below are some of my thoughts:
-Distributed DT can help with uplink (user motion feedback communication power allocation from user sides)
-Centralized DT can help with downlink with worldwide information (caching, computation frequency)
-About communication: conventionally, we have transmission rate rather than packet loss rate. Moreover, the bandwidth is fixed for each user. This may influence the definition of the transmission distortion. 
-Additionally, there are two concepts named as multicast and unicast signal when designing the downlink transmission. From the ref, it is widely discussed with NOMA to support multicast.

-Based on the above reading, there are several elements can be detail explored in the communication design:
0.) pure mmWave communication link
a.) unicast (each user request FoV for rendering and may have same FoV rendered repeatedly). This can be the fundamental point.
b.) hybrid multicast and unicast  (some users share same FoV ). This can be the extend section.
c.) IRS/mmwave Mirror. This can be the extend section too.
d.) NOMA to support multicast. This can be utilized in step b.)


-Timeline/time frame of physical metaverse applications
-Timeline/time frame of DTMEC generation



2nd/Sep/2022-----------------
Jiadong Notes:

Adjust preparing plan:
1. MAGAZINE PAPER: DDL: 1st/OCT
Topic: Metaverse
https://www.comsoc.org/publications/magazines/ieee-communications-magazine/cfp/metaverse
2. JOURNAL PAPER: DDL:1st/NOV
Topic: DT + Metaverse
https://www.comsoc.org/publications/journals/ieee-jsac/cfp/digital-twins-mobile-networks

Adjust the plan that we firstly prepare a general wise paper: magazine, with very few equations or system models but more background, open issues on MEC. 
After this manuscript we can extend the model and the technical part for journal paper JSAC.

Duty distribution:
-Jiadong: I will in charge of most communication based content. 
-Ahmad: General metaverse background input.
-PhD: Simulation.


% @article{Alhilal2022dist,
%   author = {Alhilal, Ahmad and Finley, Benjamin and Braud, Tristan and Su, Dongzhe and Hui, Pan},
%   title = {Street Smart in 5G: Vehicular  Applications, Communication, and Computing},
%   journal={arXiv preprint arXiv:2001.07077},
%   year={2022},
%   month={Apr.},

% }
